GRB 180418A: A possibly-short GRB with a wide-angle outflow in a faint host galaxy

We present X-ray and multi-band optical observations of the afterglow and host galaxy of GRB 180418A, discovered by ${\it Swift}$/BAT and ${\it Fermi}$/GBM. We present a reanalysis of the GBM and BAT data deriving durations of the prompt emission of $T_{90}\approx$2.56s and $\approx$1.90s, respectively. Modeling the ${\it Fermi}$/GBM catalog of 1405 bursts (2008-2014) in the Hardness-$T_{90}$ plane, we obtain a probability of $\approx$60% that GRB 180418A is a short-hard burst. From a combination of ${\it Swift}$/XRT and ${\it Chandra}$ observations, the X-ray afterglow is detected to $\approx$38.5 days after the burst, and exhibits a single power-law decline with $F_{\rm X} \propto t^{-0.98}$. Late-time Gemini observations reveal a faint r$\approx$25.69 mag host galaxy at an angular offset of $\approx$0.16''. At the likely redshift range of z$\approx$1-2.25, we find that the X-ray afterglow luminosity of GRB 180418A is intermediate between short and long GRBs at all epochs during which there is contemporaneous data, and that GRB 180418A lies closer to the $E_{\gamma,{\rm peak}}-E_{\gamma,{\rm iso}}$ correlation for short GRBs. Modeling the multi-wavelength afterglow with the standard synchrotron model, we derive the burst explosion properties and find a jet opening angle of $\theta_{\rm j} \gtrsim 9-14^{\circ}$. If GRB 180418A is a short GRB that originated from a neutron star merger, it has one of the brightest and longest-lived afterglows along with an extremely faint host galaxy. If instead the event is a long GRB that originated from a massive star collapse, it has among the lowest luminosity afterglows, and lies in a peculiar space in terms of the Hardness-$T_{90}$ and $E_{\gamma,{\rm peak}}-E_{\gamma,{\rm iso}}$ planes.

==> 2nd_answer_to_referee.txt <==
We appreciate the effort that the referee made in reading and commenting on our paper. We have incorporated the comments he/she/they has/have suggested. We have highlighted the changes in bold letters in the text and answer to the referee in the following lines:

**Referee:
Line 291: The 4.79 d datum is given as an upper limit only in the data table. I realize this has less S/N than the 289 d host detection, but as you give both an afterglow UL and a host detection for the MMT datum at 50 days, perhaps you should report a host value from Gemini at 4.79 d as well.

*Authors:
We appreciate the comment of the referee and attention to detail. Unfortunately the host galaxy is not detected at all in our Gemini-S 4.79-d data set. While it has a comparable point source depth to the MMT 50 day data, the seeing was a bit worse, likely smearing out the already very faint extended source.

Referee: Here, I still have one point to make here: On page 11, Figure 4, the sequence of Gemini images in r' is shown. While the image at 4.79 d has been smoothed, the host is clearly visible here, and it should be possible to derive a magnitude. At first glance, it doesn't really look much different from the (also smoothed) 289 d datum.

Authors: Thanks to the referee for pointing out this discrepancy as there is clearly an apparent source in the 4.79d image. We apologize for the confusion caused.

We have explored this issue very carefully by redoing the 4.79d - late-time MMT subtractions and redoing the photometry on both the residual image, and 4.79d image alone. When we perform image subtraction with a wide range of tested parameters, there is a very faint source apparent in the residual (upon smoothing). However, aperture photometry does not pick it up as a source of any meaningful significance (e.g., error bars are +/-0.6 mag). When we perform photometry of the 4.79d data alone, we receive a source flux of r_AB = 24.7 +/- 0.3 mag, nearly 1 mag brighter than the host galaxy flux of 25.69 mag. Our conclusion is that the 4.79d data does have some afterglow contribution, but the afterglow is faint enough that the host is strongly contributing as well. As the subtraction process adds noise, and the transient emission is really 'at the limit' of the image, our normal method of deriving fluxes from the residual images is coming up with a non-detection.

To accurately report our findings, we calculate the "afterglow-only" contribution at 4.79d by performing differential photometry: assuming r = 25.69 mag for the host galaxy and that r_AG+host = 24.7 mag, we find that r_AG = 25.22 (or 2.97e-4 mJy) at 4.79d. This, however, is approximate, and not as robust as extracting the afterglow flux from the subtractions. We include this data point in our table with an appropriate footnote, and also as an open symbol in the plots (the triangle upper limit has now been turned to a data point), as well as in lines 306-307. Due to the uncertainty of this data point (and the fact that we cannot derive appropriate errors), we do not include it in our afterglow fitting. As it falls on the best-fit power law for r-band, we do not expect the inclusion of this point to change our results at all.

----------------------

Referee: In line 359 - 360 of the new version of the paper, you write: "as a higher redshift would result in the suppression of flux at these wavelengths." Actually, the flux at such redshifts is already extremely suppressed for the UV filters - in the case of 081203A, the uvm2 magnitude is about 5 magnitudes fainter than the (unaffected) v magnitude. Going beyond in redshift would imply that except for the extremely rare cases of significant Lyman leakage, the flux would be completely suppressed. This should be worded differently, perhaps just "complete suppression."

Authors: We agree with the referee, we have now added the suggested rewording to the text.

----------------------

**Referee:
Line 531 onwards: I note that XRF 050416A has a photometric detection of a supernova (as you state later). GRB 090927 is discussed in Nicuesa Guelbenzu et al. (2012) which you cite elsewhere. It is most likely a collapsar GRB. Just to point out that not all of these are unclear cases.

*Authors:
We added this note in a footnote in Page 18.

Referee: Instead of Minaev & Pozanenko 2020, a derivative paper, please cite Soderberg et al. 2007:
https://urldefense.com/v3/__https://ui.adsabs.harvard.edu/abs/2007ApJ...661..982S/abstract
This paper contains the original HST data publication which shows the clear photometric detection of an SN component.


Authors: We have changed the reference from Minaev & Pozanenko 2020 to the original reference from Soderberg et al. 2007


Best regards,
Alicia Rouco Escorial
